Lineage-Aware Temporal Windows: Supporting Set Operations in Temporal-Probabilistic Databases

In temporal-probabilistic (TP) databases, the combination of the temporal and the probabilistic dimension adds significant overhead to the computation of set operations. Although set queries are guaranteed to yield linearly sized output relations, existing solutions exhibit quadratic runtime complexity. They suffer from redundant interval comparisons and additional joins for the formation of lineage expressions. In this paper, we formally define the semantics of set operations in TP databases and study their properties. For their efficient computation, we introduce the lineage-aware temporal window, a mechanism that directly binds intervals with lineage expressions. We suggest the lineage-aware window advancer (LAWA) for producing the windows of two TP relations in linearithmic time, and we implement all TP set operations based on LAWA. By exploiting the flexibility of lineage-aware temporal windows, we perform direct filtering of irrelevant intervals and finalization of output lineage expressions and thus guarantee that no additional computational cost or buffer space is needed. A series of experiments over both synthetic and real-world datasets show that (a) our approach has predictable performance, depending only on the input size and not on the number of time intervals per fact or their overlap, and that (b) it outperforms state-of-the-art approaches in both temporal and probabilistic databases.

==> graphs/meteo_difference_small_norm.tsv <==
NORM
20	44662.906
40	221459.38
60	504766.2


==> graphs/meteo_difference_small_wal.tsv <==
WAL
20	46.17556
40	93.14763
60	136.60501
80	187.81479
100	231.3982
120	275.061
140	319.89642
160	379.30682
180	423.2002
200	468.06183
			

==> graphs/meteo_intersection_large_oip.tsv <==
OIP
0.4	325.457
0.6	521.972
0.8	646.4383
1	778.1557
1.2	936.5833
1.4	1147.269
1.6	1281.3064
1.8	1483.6996
2	1629.5853


==> graphs/meteo_intersection_large_wal.tsv <==
WAL
0.4	942.28296
0.6	1409.345
0.8	1899.235
1	2343.77
1.2	2840.5151
1.4	3377.225
1.6	3829.0898
1.8	4280.17
2	4728.215

==> graphs/meteo_intersection_small_norm.tsv <==
NORM
20	44376.04
40	177028.27
60	398108.28
80	706248.5

==> graphs/meteo_intersection_small_oip.tsv <==
OIP
20	7.6986666
40	17.133333
60	27.29
80	38.79333
100	51.682
120	65.30167
140	79.899666
160	95.218666
180	112.837
200	130.19167

==> graphs/meteo_intersection_small_ti.tsv <==
TI
20	3271.311
40	13172.133
60	29697.871
80	52914.273
100	82831.8
120	119602.664
140	180103.31
160	212386.72


==> graphs/meteo_intersection_small_tpdb.tsv <==
TPE
20	23487.5
40	92153.5
60	205821
80	364968

==> graphs/meteo_intersection_small_wal.tsv <==
WAL
20	46.17556
40	93.14763
60	136.60501
80	187.81479
100	231.3982
120	275.061
140	319.89642
160	379.30682
180	423.2002
200	468.06183

==> graphs/meteo_union_small_norm.tsv <==
NORM
20	44465.652
40	176958.23
60	398308.28
80	709405


==> graphs/meteo_union_small_tpdb.tsv <==
TPE
20	883
40	2128.8
60	3734.6
80	5863.6
100	8484
120	11467.2
140	14676.8
160	18046.2
180	22740
200	27477.8


==> graphs/meteo_union_small_wal.tsv <==
WAL
20	46.17556
40	93.14763
60	136.60501
80	187.81479
100	231.3982
120	275.061
140	319.89642
160	379.30682
180	423.2002
200	468.06183


==> graphs/robustness_groups.tsv <==
%1
(NORM, 3262059.8)
(WAL, 303.87924)
(OIP, 60.52)
(TI, 118737.31)
(TPE, 815180)

%5
(NORM, 25128.434)
(WAL, 299.19797)
(OIP, 42.956)
(TI, 39676.266)
(TPE, 87842.336)

%10
(NORM, 246397.38)
(WAL, 299.1845)
(OIP, 23.836)
(TI, 18425.906)
(TPE, 13435)

(NORM, 1611969.8)
(WAL, 293.8)
(OIP, 3.224)
(TI, 1312.4669)
(TPE, 5057.6665)

(NORM, 1330.2607)
(WAL, 281.7925)
(OIP, 2377.918)
(TI, 25.37)
(TPE, 5057.6665)

==> graphs/robustness_overlap.tsv <==
WAL
(0.4, 215604.55)
(0.6, 191863.34)
(0.8, 213662.1)
(0.029,	187788.23)
(0.1, 192923.47)

OIP
(0.8, 300725)
(0.1, 110581.984)
(0.6, 284391.78)
(0.029, 86330.33)
(0.4, 152534.66)

==> graphs/synthetic_difference_small_norm.tsv <==
NORM
20	66136.81
40	264251.47
60	636880.25
80	1055708.0
100	1655893.5
120	2377384.5
140	3220944.8

==> graphs/synthetic_difference_small_wal.tsv <==
WAL
20	58.16075
40	112.08475
60	170.64299
80	224.29001
100	282.8645
120	342.3985
140	394.5755
160	472.345
180	509.79276
200	565.004


==> graphs/synthetic_intersection_large_oip.tsv <==
OIP
5	8.049053
10	19.837719
15	34.210164
20	50.025715
25	67.50247
30	87.27312
35	141.25283
40	133.30825
45	162.14639
50	247.99716

==> graphs/synthetic_intersection_large_wal.tsv <==
WAL
5	5.508874
10	12.15736
15	17.303
20	25.56316
25	33.58684
30	42.910496
35	52.759383
40	62.646562
45	73.2208
50	84.133555

==> graphs/synthetic_intersection_small_norm.tsv <==
NORM
20	65978.87
40	263905.97
60	591278.94
80	1054493.6
100	1648709.9
120	2374035.2
140	3262059.8
160	4210019
180	5318095
200	6599149.5


==> graphs/synthetic_intersection_small_oip.tsv <==
OIP
20	7.603
40	16.3358
60	26.1294
80	36.9196
100	62.39
120	61.3246
140	75.5804
160	91.817604
180	106.5018
200	122.251205

==> graphs/synthetic_intersection_small_ti.tsv <==
TI
20	3251.6045
40	13146.192
60	29592.7
80	52745.89
100	82532.89
120	118979.36
140	161329.25
160	210760.48
180	266898.2
200	330802.97


==> graphs/synthetic_intersection_small_tpdb.tsv <==
TPE
20	23689.666
40	91902
60	204667.67
80	361751.66
100	582327.3
120	814067.7
140	1106365
160	1476675.4
180	1828151
200	2258841.8

==> graphs/synthetic_intersection_small_wal.tsv <==
WAL	
20	16.145819
40	31.84674
60	49.971043
80	63.551903
100	86.30694
120	92.7451
140	116.487
160	140.24341
180	149.0686
200	164.9032

==> graphs/synthetic_union_small_norm.tsv <==
NORM
20	65914.336
40	265509.47
60	638938.1
80	1054778
100	1644856.4
120	2374447.5
140	3226346

==> graphs/synthetic_union_small_tpdb.tsv <==
TPE
20	2104.6667
40	3945
60	6999
80	11091
100	16371.667
120	22514.334
140	29687.666
160	38016
180	47387
200	56920.668
			

==> graphs/synthetic_union_small_wal.tsv <==
WAL	
20	54.6005
40	110.699745
60	163.6055
80	217.95627
100	284.17624
120	331.28375
140	385.492
160	438.5755
180	490.83472
200	552.2797

==> graphs/webkit_difference_small_norm.tsv <==
NORM
20	330.28198
40	1590.8313
60	4938.9194
80	9583.755
100	14608.049
120	21489.195
140	22913.402
160	23789.545
180	24186.697
200	24579.38

==> graphs/webkit_difference_small_wal.tsv <==
WAL
20	49.667683
40	100.5078
60	152.7358
80	205.44499
100	257.8448
120	311.32
140	363.65338
160	411.46835
180	461.8322
200	507.8772
			

==> graphs/webkit_intersection_large_oip.tsv <==
OIP
0.4	382.06165
0.6	564.6567
0.8	710.5733
1	898.9593
1.2	1147.989
1.4	1360.2253
1.6	1613.809
1.8	1803.3317
2	2052.1755

==> graphs/webkit_intersection_large_wal.tsv <==
WAL
0.4	1038.04
0.6	1575.2
0.8	2111.24
1	2657.62
1.2	3180.2998
1.4	3729.2002
1.6	4240.4346
1.8	4811.08
2	5345.9453

==> graphs/webkit_intersection_small_norm.tsv <==
NORM
20	330.28198
40	1590.8313
60	4938.9194
80	9583.755
100	14608.049
120	21489.195
140	22913.402
160	23789.545
180	24186.697
200	24579.38

==> graphs/webkit_intersection_small_oip.tsv <==
OIP
20	15.535667
40	28.077665
60	35.101
80	45.141666
100	61.977333
120	70.070335
140	84.41434
160	104.16
180	139.59467
200	183.171

==> graphs/webkit_intersection_small_ti.tsv <==
TI
20	10815.8
40	24573.451
60	28831.834
80	93238.16


==> graphs/webkit_intersection_small_tpdb.tsv <==
TPE
20	21782.5
40	93802.5

==> graphs/webkit_intersection_small_wal.tsv <==
WAL
20	49.667683
40	100.5078
60	152.7358
80	205.44499
100	257.8448
120	311.32
140	363.65338
160	411.46835
180	461.8322
200	507.8772

==> graphs/webkit_union_small_norm.tsv <==
NORM
20	272.505
40	1409.784
60	4619.942
80	9154.552
100	14169.129
120	21171.492
140	22418.812
160	23427.58
180	23695.232
200	24034.338

==> graphs/webkit_union_small_tpdb.tsv <==
TPE
20	916
40	2255
60	4271.5
80	7212.5

==> graphs/webkit_union_small_wal.tsv <==
WAL
20	49.667683
40	100.5078
60	152.7358
80	205.44499
100	257.8448
120	311.32
140	363.65338
160	411.46835
180	461.8322
200	507.8772
